Enhanced TNSA Ion Acceleration via Optical Confinement and Geometric Plasma Focusing in Annular Sector Targets

Enhancing the conversion efficiency and maximum energy of laser-driven ion beams is a critical challenge for applications in hadron therapy and high-energy density physics. In this work, we present a comprehensive two-dimensional Particle-In-Cell (PIC) simulation study comparing Target Normal Sheath Acceleration (TNSA) from standard flat foils and novel annular sector (C-shaped) targets. Under identical ultra-intense laser irradiation (a0=10, tau=25 fs), the annular sector geometry demonstrates a substantial enhancement in acceleration performance driven by two synergistic mechanisms: electromagnetic cavity confinement and geometric plasma focusing. Our analysis reveals that the target void acts as an optical trap, sustaining oscillating electromagnetic fields for over 300fs via multiple internal reflections. This confinement results in a total laser energy absorption of 49% (compared to 16% for flat targets), which yields a peak electron temperature of 5.1 MeV more than double the 2.2MeV observed in flat targets. Furthermore, phase space diagnostics confirm that ion bunches accelerated from the converging cavity walls superimpose at the geometric center, creating a localized high-density focal spot. Consequently, the annular target increases the proton cut-off energy to 22MeV (vs. 12MeV for flat targets) and boosts Carbon ion energies beyond 60MeV. These findings establish that tailoring target curvature to exploit optical trapping and geometric focusing offers a robust pathway for developing compact, high-efficiency laser-ion sources.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

